Nodal AMG Coarsening and Interpolation for PDE Systems

We present an approach to constructing a practical coarsening algorithm and interpolation operator for the algebraic multigrid (AMG) method, tailored towards systems of partial differential equations (PDEs) with large near-kernels, such as H(curl) and H(div). Our method builds on compatible relaxation (CR) and the ideal interpolation model within the generalized AMG (GAMG) framework but introduces several modifications to define an AMG method for PDE systems. We construct an interpolation operator through a coarsening process that first coarsens a nodal dual problem and then builds the coarse and fine variables using a matching algorithm. Our interpolation follows the ideal formulation; however, we enhance the sparsity of ideal interpolation by decoupling the fine and coarse variables completely. When the coarse variables align with the geometric refinement, our method reproduces re-discretization on unstructured meshes. Together with an automatic smoother construction scheme that identifies the local near kernels, our approach forms a complete two-grid method. Finally, we also show numerical results that demonstrate the effectiveness of this interpolation scheme by applying it to targeted problems and the Stokes system.

==> plot/convergence_maxwell_periodic_quad.csv <==
size,P,CR,optimal,P_I0
200,0.348991074,0.500656173,0.221291047,0.854957157
288,0.348994707,0.500653592,0.235734433,0.892533438
392,0.3489857,0.500652445,0.260582021,0.91436601
512,0.348992572,0.500652226,0.228176078,0.927771334
648,0.348977684,0.50065314,0.248884549,0.936398849
800,0.348989125,0.500651053,0.23243866,0.942186664
968,0.348967028,0.500649873,0.260588864,0.946220544
1152,0.348985801,0.500649148,0.234784394,0.949109984
1352,0.348959952,0.500650338,0.242063651,0.95122998
1568,0.34898237,0.500645541,0.24019704,0.952846579
1800,0.348940913,0.500648974,0.251488101,0.954088323
2048,0.348977778,0.500650332,0.23713837,0.955065508
2312,0.348923199,0.500648099,0.23498344,0.955843863
2592,0.348971922,0.500646497,0.237777298,0.956475687
2888,0.348905599,0.50064802,0.24055531,0.956992862
3200,0.348968079,0.500648625,0.238235298,0.957423483


==> plot/convergence_maxwell_triangle.csv <==
size,P,Hiptmair,CR,step_cg,step_pcg_P,step_pcg_hiptmair,P_classical_ideal,step_pcg_P_I0
176,0.94511244,0.373106538,0.909331331,66,26,12,0.962710351,31
280,0.947763318,0.373163719,0.910635797,92,29,12,0.977659523,35
408,0.947921898,0.373191398,0.910659531,114,27,12,0.985126938,42
560,0.949172834,0.37320796,0.910675009,135,28,12,0.989390329,46
736,0.9505894,0.373218705,0.910685962,156,30,12,0.99205272,52
936,0.950887622,0.373226071,0.910693061,176,29,12,0.993826149,63
1160,0.951607584,0.373231342,0.910698301,196,29,12,0.995066496,70
1408,0.952419126,0.373235241,0.910701821,216,31,12,0.995967803,77
1680,0.952644799,0.373238206,0.91070546,236,29,12,0.996643215,82
1976,0.953098831,0.373240514,0.910707255,256,30,12,0.997162338,87
2296,0.953618496,0.373242346,0.910709491,276,32,12,0.997569896,93
2640,0.953782683,0.373243823,0.910710729,296,30,12,0.997895689,99
3008,0.954092571,0.373245032,0.910711714,316,30,12,0.998160202,106
3400,0.954452662,0.373246034,0.910712466,335,32,12,0.998377876,113
3816,0.954575146,0.373246874,0.910713326,355,30,12,0.99855915,119
4256,0.95479937,0.373247585,0.910714294,375,30,12,0.998711696,126
4720,0.955063374,0.373248191,0.910714959,395,32,12,0.998841279,132


==> plot/jacob_stokes_bench.csv <==
Dof,no_P_smooth,P_smooth,diagonal_no_P_smooth,diagonal_P_smooth
768,0.142,0.034,0.122,0.0191
3072,0.255,0.035,0.251,0.0174
12288,0.309,0.0352,0.308,0.0176
27648,0.313,0.0352,0.313,0.0168


==> plot/stokes_bench_symmetrized.csv <==
size,ideal_P,geometric_P,CR
300,0.33174271,0.178907373,0.80161322
432,0.315911974,0.173475532,0.78865688
588,0.37225926,0.169086719,0.778234128
768,0.345287467,0.18432821,0.770014724
972,0.350602447,0.174155599,0.763322857
1200,0.355427716,0.155135505,0.757670518
1452,0.354648368,0.188303552,0.752919267
1728,0.337263266,0.184985221,0.748709094
2028,0.361408559,0.225592977,0.745137607
2352,0.347960111,0.233773583,0.741883269
2700,0.352860625,0.216301717,0.741225045
3072,0.352858347,0.186823089,0.736497352
3468,0.357782562,0.247502328,0.734205688
3888,0.367245295,0.250834978,0.732116602
4332,0.354172995,0.264227309,0.730149437
4800,0.355005809,0.267248474,0.728426649

